A multi-wavelength continuum characterization of high-redshift broad absorption line quasars

We present the results of a multi-wavelength study of a sample of high-redshift Radio Loud (RL) Broad Absorption Line (BAL) quasars. This way we extend to higher redshift previous studies on the radio properties, and broadband optical colors of these objects. We have se- lected a sample of 22 RL BAL quasars with 3.6 z 4.8 cross-correlating the FIRST radio survey with the SDSS. Flux densities between 1.25 and 9.5 GHz have been collected with the JVLA and Effelsberg-100m telescopes for 15 BAL and 14 non-BAL quasars used as compar- ison sample. We determine the synchrotron peak frequency, constraining their age. A large number of GigaHertz Peaked Spectrum (GPS) and High Frequency Peakers (HFP) sources has been found in both samples (80% for BAL and 71% for non-BAL QSOs), not suggesting a younger age for BAL quasars. The spectral index distribution provides information about the orientation of these sources, and we find statistically similar distributions for the BAL and non-BAL quasars in contrast to work done on lower redshift samples. Our sample may be too small to convincingly find the same effect, or might represent a real evolutionary effect based on the large fraction of young sources. We also study the properties of broadband colors in both optical (SDSS) and near- and mid-infrared (UKIDSS and WISE) bands, finding that also at high redshift BAL quasars tend to be optically redder than non-BAL quasars. However, these differences are no more evident at longer wavelength, when comparing colors of the two samples by mean of the WISE survey.

==> new_SEDs/Eff_flux+err.txt <==
0000+00		    -	  -        -   -	-  -		     
0747+13		 11.8   3.9   	13.1 2.2   	5.5 0.7      
1006+46 	 11.8 	1.3   	 7.6 0.9 	4.6 0.8      
1023+55 	    -     -    	 3.7 0.5 	-  -             
1036+50		  7.4   1.0  	 4.6 0.5 	2.9 0.5      
1109+19		  5.6 	0.8  	   -   -    	             
1110+43 	    -     -  	 3.2 0.5 	3.3 0.5      
1129+13		    -     -   	   -   -	-  -       		     
1157+22		 45.8 	13.7  	   -   -       	-  -	     
1332+00 	    -    -  	   -   -	-  -       		     
1344+62		    -    - 	   -   -	-  -       		     
1348+17 	  3.7   0.7 	   -   -	-  -       		     
1506+53 	 14.2   2.5   	   -   -	-  -       		     
1511+25 	    -    -     	   -   -     	7.9 1.9      
1659+21		 19.8   2.4   	16.0 3.8   	-  -



==> new_SEDs/InfoTargets.txt <==
J0000+0012
1.2495	2.032   0.082
1.7495	1.410   0.140
4.9990	0.835   0.046  
5.9990	0.668   0.036  
8.4990	0.783   0.031
9.4990	0.717   0.021
J030025.22      
1.3455	6.420   0.200
1.7815	7.480   0.100
4.9990	4.264   0.057
5.9990	3.473   0.065
8.4990	1.437   0.094
9.4990	1.250   0.120
J0901+1042      
1.2495	3.400   0.470
1.7495	1.970   0.280
4.9990	0.757   0.051
5.9990	0.586   0.050
8.4990	0.359   0.032
9.4990	0.319   0.031
J1023+5531      
1.2495	4.080   0.260
1.7495	4.780   0.300
4.9990	2.136   0.041
5.9990	1.422   0.049
8.4990	1.648   0.014
9.4990	1.528   0.018
J110946.44      
1.2495	7.220   0.360
1.7495	5.700   0.150
4.9990	2.807   0.045
5.9990	2.373   0.059
8.4990	1.705   0.037
9.4990	1.522   0.035
J1125+5757      
1.2495	2.290   0.170
1.7495	1.978   0.063
4.9990	0.792   0.042
5.9990	0.638   0.032
8.4990	0.484   0.028
9.4990	0.451   0.024
J1129+1312      
1.2495	7.000   1.500
1.7495	2.110   0.21
4.9990	0.961   0.103
5.9990	0.629   0.023
8.4990	0.523   0.023
9.4990	0.434   0.020
J115045.61      
1.2495	3.030   0.150
1.7495	2.040   0.110
4.9990	0.480   0.059
5.9990	0.359   0.038
8.4990	0.185   0.029
9.4990	0.154   0.023
J115731.67      
1.2495	2.373   0.084
1.7495	2.140   0.078
4.9990	2.233   0.091
5.9990	1.910   0.082
8.4990	1.293   0.021
9.4990	1.140   0.021
J124943.67      
1.2495	2.380   0.240
1.7495	1.173   0.073
4.9990	0.621   0.031
5.9990	0.536   0.028
8.4990	0.250   0.023
9.4990	0.197   0.018
J131121.32      
1.2495	6.300   0.260 
1.7495	5.390   0.110
4.9990	999      999
5.9990	999      999
8.4990	1.384   0.035
9.4990	1.304   0.028
J1332+0009      
1.2495	2.720   0.150
1.7495	1.781   0.090
4.9990	0.671   0.015
5.9990	0.662   0.015
8.4990	0.522   0.011
9.4990	0.468   0.010
J1344+6256      
1.2495	2.040   0.240
1.7495	2.270   0.220
4.9990	0.877   0.027
5.9990	0.670   0.042
8.4990	999      999
9.4990	999      999
J1348+1711      
1.2495	2.030   0.330
1.7495	1.710   0.110
4.9990	3.130   0.150
5.9990	3.050   0.140
8.4990	2.630   0.071
9.4990	2.477   0.089
J142326.48      
1.2495	6.580   0.180
1.7495	10.45   0.180
4.9990	11.38   0.500
5.9990	9.480   0.200
8.4990	7.366   0.052
9.4990	6.770   0.060
J1446+6027      
1.2495	3.020   0.290
1.7495	2.370   0.120
4.9990	1.384   0.071
5.9990	1.322   0.088
8.4990	0.712   0.024
9.4990	0.582   0.025
J161105.64      
1.3450	20.13   0.610
1.7815	16.60   0.300
4.5510	14.22   0.048
5.5510	14.15   0.180	
8.0510	11.46   0.083
9.0510	10.80   0.074
J165913.23      
1.1535	29.08   0.22
1.5252	24.57   0.32
4.5510	12.07   0.06
5.5510	10.24   0.07
8.0510	7.910   0.22
9.0510	6.860   0.08


==> new_SEDs/JVLA_2pointxband.txt <==
J0000+0012		2.032 0.082	1.410 0.140	0.835 0.046	0.668 0.036	0.783 0.031	0.717 0.021
J030025.22		999     999     999   999      	4.264 0.057 	3.473 0.065 	1.437 0.094 	1.250 0.120
J0901+1042 		3.400 0.470 	1.970 0.280 	0.757 0.051 	0.586 0.050 	0.359 0.032 	0.319 0.031
J1023+5531		4.080 0.260 	4.780 0.300 	2.136 0.041 	1.422 0.049 	1.648 0.014 	1.528 0.018
J110946.44 		7.220 0.360 	5.700 0.150 	2.807 0.045 	2.373 0.059 	1.705 0.037 	1.522 0.035
J1125+5757		2.290 0.170 	1.978 0.063 	0.792 0.042 	0.638 0.032 	0.484 0.028 	0.451 0.024
J1129+1312		7.000 1.500 	2.110 0.21  	0.961 0.103 	0.629 0.023 	0.523 0.023 	0.434 0.020
J115045.61		3.030 0.150 	2.040 0.110 	0.480 0.059 	0.359 0.038 	0.185 0.029 	0.154 0.023
J115731.67		2.373 0.084 	2.140 0.078 	2.233 0.091 	1.910 0.082 	1.293 0.021 	1.140 0.021
J124943.67		2.380 0.240 	1.173 0.073 	0.621 0.031 	0.536 0.028 	0.250 0.023 	0.197 0.018
J131121.32		6.300 0.260 	5.390 0.110 	999   999     	999   999 	1.384 0.035 	1.304 0.028
J1332+0009		2.720 0.150 	1.781 0.090 	0.671 0.015 	0.662 0.015 	0.522 0.011 	0.468 0.010
J1344+6256 		2.040 0.240 	2.270 0.220 	999   999     	999   999 	0.877 0.027 	0.670 0.042
J1348+1711 		2.030 0.330 	1.710 0.110 	3.130 0.150 	3.050 0.140 	2.630 0.071 	2.477 0.089
J142326.48 		6.580 0.180 	10.45 0.180 	11.38 0.500 	9.480 0.200 	7.366 0.052 	6.770 0.060
J1446+6027 		3.020 0.290 	2.370 0.120 	1.384 0.071 	1.322 0.088 	0.712 0.024 	0.582 0.025 
J2141+0012		1.700 0.280 	2.430 0.220 	0.815 0.052 	0.819 0.055 	1.050 0.130 	0.700 0.052


==> new_SEDs/JVLA_2poinxband+final-errors.txt <==
SOURCE		1.25		1.75		5		6		8.5		9.5
-----------------------------------------------------------------------------------------------------------------------
J0000+0012	2.0	0.1	1.4	0.2	0.8	0.1	0.7	0.0	0.8	0.0	0.7	0.0
J030025.22	6.4	0.4	7.5	0.4	4.3	0.2	3.5	0.2	1.4	0.1	1.3	0.1
J0901+1042	3.4	0.5	2.0	0.3	0.8	0.1	0.6	0.1	0.4	0.0	0.3	0.0
J1023+5531	4.1	0.3	4.8	0.4	2.1	0.1	1.4	0.1	1.6	0.1	1.5	0.1
J110946.44	7.2	0.5	5.7	0.3	2.8	0.1	2.4	0.1	1.7	0.1	1.5	0.1
J1125+5757	2.3	0.2	2.0	0.1	0.8	0.1	0.6	0.0	0.5	0.0	0.5	0.0
J1129+1312	7.0	1.5	2.1	0.2	1.0	0.1	0.6	0.0	0.5	0.0	0.4	0.0
J115045.61	3.0	0.2	2.0	0.2	0.5	0.1	0.4	0.0	0.2	0.0	0.2	0.0
J115731.67	2.4	0.1	2.1	0.1	2.2	0.1	1.9	0.1	1.3	0.1	1.1	0.1
J124943.67	2.4	0.3	1.2	0.1	0.6	0.0	0.5	0.0	0.3	0.0	0.2	0.0
J131121.32	6.3	0.4	5.4	0.3	999.0	1000.2	999.0	1000.2	1.4	0.1	1.3	0.1
J1332+0009	2.7	0.2	1.8	0.1	0.7	0.0	0.7	0.0	0.5	0.0	0.5	0.0
J1344+6256	2.0	0.3	2.3	0.2	0.9	0.1	0.7	0.1	999.0	1000.2	999.0	1000.2
J1348+1711	2.0	0.3	1.7	0.1	3.1	0.2	3.0	0.2	2.6	0.1	2.5	0.2
J142326.48	6.6	0.4	10.4	0.6	11.4	0.8	9.5	0.5	7.4	0.4	6.8	0.3
J1446+6027	3.0	0.3	2.4	0.2	1.4	0.1	1.3	0.1	0.7	0.0	0.6	0.0
J161105.64	20.1	1.2	16.6	0.9	14.2	0.7	14.2	0.7	11.5	0.6	10.8	0.5
J165913.23	29.1	1.5	24.6	1.3	12.1	0.6	10.2	0.5	7.9	0.5	6.9	0.4


==> new_SEDs/MASTER_fluxes.txt <==
############################################################################
#									   #
#	FLUXES COLLECTED DURING THE EFFELSBERG + JVLA CAMPAIGN 2012-2015   #
#	FOR THE HIGH-REDSHIFT BAL QSOs PROJECT (Tuccillo et al.)	   #
#									   #
#	G. Bruni							   #
#	bruni@mpifr-bonn.mpg.de						   #
#	30/06/2015 - revised in November 2016			           #
#								   	   #
############################################################################


BAL QSOs  
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE    	1.5 (VLA)		2.6 (Eff)		4.8 (Eff)		5.5 (VLA)		8.3 (Eff)	 9.0 (VLA)	   confusion at 2.6 GHz	 
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
0000+00		0.0018	0.0002		<0.0111			-			0.0007	0.0001		-	         0.0007 0.0001
0210-00*   	0.0085	0.0008		<0.0129		   	-		   	0.0124	0.0009		-	       	 0.976	0.0896        resolved with the JVLA
      A	(NW)	-			-		   	-		   	0.0063  0.0006		-		 0.3700 0.0614
      B	(SE)	-			-		   	-		   	0.0061  0.0007		-		 0.6060 0.0652
0747+13		-			0.0118  0.0039		0.0131  0.0022 		-			0.0055  0.0007	 -	      	      x
0852+24   	-			0.0829  0.0084		0.0523  0.0061		-			0.0301  0.0056	 -
1006+46   	-			0.0118  0.0013		0.0076  0.0009		   	-		0.0046  0.0008	 -
1020+00		-			-	   		0.0334  0.0034 		   	-		0.0017  0.0007	 -
1023+55   	-			<0.0231	   		0.0037  0.0005		0.0019	0.0002		-		 0.0016	0.0002
1036+50		-			0.0074  0.001 		0.0046  0.0005		   	-		0.0029  0.0005	 -
1109+19		0.0064	0.0007		0.0056  0.0008		-		   	0.0028	0.0008		-	         0.0016	0.0002        x
1110+43   	-			-	   		0.0032  0.0005		   	-		0.0033  0.0005	 -	
1127+05   	-			-	   		0.0080  0.0009		   	-		<0.0096		 -
1129+13		0.0028	0.0003		-	   		-		   	0.0008	0.0001		-	         0.0005	0.0001 
1133+38   	-			0.0433  0.0045		<0.0705		   	-			<0.0084		 -	              x
								0.027	0.004 (GB6)
1157+22		0.0028	0.0003		0.0458  0.0052		-		   	0.0025	0.0002		-	         0.0013	0.0001	      x
1332+00   	0.0022	0.0002		-	   		-		   	0.0007	0.0001		-		 0.0005	0.0001
1344+62		0.0022	0.0002		<0.0059	   		-		   	0.0008	0.0001		-		 -	
1348+17   	0.0023	0.0002		0.0037  0.0007		-		   	0.0031	0.0003		-		 0.0026	0.0003
1355+45   	-			<0.0150	   		-		   	-			<0.0030		 -
1506+53   	-			0.0142	0.0025	  	-		   	-			-		 -                    x
1511+25   	-			-	   		<0.0120		   	-			0.0079  0.0019		 -
1659+21		0.0272	0.0027		0.0198  0.0024		0.0160 	0.0038		0.0111	0.0011		-	         0.0073	0.0007        x
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————




non-BAL QSOs
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE	  	1.5 (VLA)		2.6 (Eff)		4.8 (Eff)		5.5 (VLA)		8.3 (Eff)	 9.0 (VLA)	   confusion at 2.6 GHz	
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
0002-00		-			<0.0026			-		   	-			-	         -
0300+00		0.0068	0.0007		0.0056  0.0008		-		   	0.0038	0.0004		-	         0.0018	0.0002	
0833+09    	-			0.1058  0.0107		0.0879  0.0094		-			0.0773  0.0135	 -		       x
0840+34    	-			0.0148  0.0016		0.0310  0.0058	   	-			0.0079  0.0009	 -
0853+39    	-			-	   		<0.0033	   		-			<0.0018  		 -             x (resolved? 2 components in FIRST)
0901+10		0.0018	0.0002		-	   		-	   		0.0007	0.0001		-      		 0.0005	0.0001
0918+06    	-			0.0427  0.0043		0.0356  0.0039		-			0.0231  0.004  	 -
1017+34    	-			0.0074  0.0014		0.0105  0.0013	   	-			-		 -                     x
1102+53    	-			0.0062  0.0006		0.0062  0.001	  	-			0.0063  0.0014		 -
1125+57		0.0025	0.0003		-	   		-	   		0.0007	0.0001		-	         0.0005	0.0001         x
1150+42    	0.0029	0.0003		-	   		-	   		0.0005	0.0001		-		 <0.0003
1249+15    	0.0020	0.0002		-	   		-	   		0.0006	0.0001		-		 0.0004	0.0001
1311+22    	0.0060	0.0006		0.0068  0.002 		-	   		-			-		 0.0014	0.0001         x
1344-01    	-			-	  		-	   		-			-		 -
1408+02    	-			-	  		-	   		-			-		 -
1423+39		0.0086	0.0009		<0.021	  		-	   		0.0100	0.0010		-	         0.0070	0.0007         x 
1446+60    	0.0028	0.0003		0.0216  0.0025		-	   		0.0013	0.0001		-		 0.0007	0.0001
1520+18    	-			-	  		-	   		-			-		 -
1611+08		0.0225	0.0024		-	  		-	   		0.0142	0.0014		-	         0.0114	0.0011
2141+00    	0.0022	0.0002		0.0945	0.01		0.0594  0.0071		0.0008	0.0001		-		 0.0007	0.0001         x (strong nearby double)
————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————




###################################################################################
Fluxes obtained splitting JVLA bandwidths in two (Alice, November 2016, [mJy])
###################################################################################

BAL QSOs
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE	  	1.25		1.75		5		6		8.5		9.5
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————
J0000+0012	2.0	0.1	1.4	0.2	0.8	0.1	0.7	0.0	0.8	0.0	0.7	0.0
-
-
J1023+5531	4.1	0.3	4.8	0.4	2.1	0.1	1.4	0.1	1.6	0.1	1.5	0.1	   
-
J110946.44	7.2	0.5	5.7	0.3	2.8	0.1	2.4	0.1	1.7	0.1	1.5	0.1	   
-
J1129+1312	7.0	1.5	2.1	0.2	1.0	0.1	0.6	0.0	0.5	0.0	0.4	0.0	   
J115731.67	2.4	0.1	2.1	0.1	2.2	0.1	1.9	0.1	1.3	0.1	1.1	0.1	   
J1332+0009	2.7	0.2	1.8	0.1	0.7	0.0	0.7	0.0	0.5	0.0	0.5	0.0	   
J1344+6256	2.0	0.3	2.3	0.2	0.9	0.1	0.7	0.1	-	-	-	-	   
J1348+1711	2.0	0.3	1.7	0.1	3.1	0.2	3.0	0.2	2.6	0.1	2.5	0.2	   		   
-
-	   
J165913.23	29.1	1.5	24.6	1.3	12.1	0.6	10.2	0.5	7.9	0.5	6.9	0.4 
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————


non-BAL QSOs
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE	  	1.25		1.75		5		6		8.5		9.5
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————
J030025.22	6.4	0.4	7.5	0.4	4.3	0.2	3.5	0.2	1.4	0.1	1.3	0.1
-
-
J0901+1042	3.4	0.5	2.0	0.3	0.8	0.1	0.6	0.1	0.4	0.0	0.3	0.0
-
-
-
J1125+5757	2.3	0.2	2.0	0.1	0.8	0.1	0.6	0.0	0.5	0.0	0.5	0.0
J115045.61	3.0	0.2	2.0	0.2	0.5	0.1	0.4	0.0	0.2	0.0	0.2	0.0
J124943.67	2.4	0.3	1.2	0.1	0.6	0.0	0.5	0.0	0.3	0.0	0.2	0.0
J131121.32	6.3	0.4	5.4	0.3	-	-	-	-	1.4	0.1	1.3	0.1
J142326.48	6.6	0.4	10.4	0.6	11.4	0.8	9.5	0.5	7.4	0.4	6.8	0.3
J1446+6027	3.0	0.3	2.4	0.2	1.4	0.1	1.3	0.1	0.7	0.0	0.6	0.0
J161105.64	20.1	1.2	16.6	0.9	14.2	0.7	14.2	0.7	11.5	0.6	10.8	0.5
—————————————————————————————————————————————————————————————————————————————————————————————————————————————————





#######################################################################################################
Final fluxes including Effelsberg [mJy], and applying rounding to 1 mJy for Eff and 0.1 mJy for JVLA
#######################################################################################################

BAL QSOs
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE	  	1.25		1.4		1.75		2.6	      	4.8		5		6		8.3		8.5		9.5
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
0000+00	        2.0 	0.1	-   -		1.4	0.2	<11 -		 - -		0.8	0.1	0.7	0.1	- -		0.8	0.1	0.7	0.1 		
0747+13	    	-       -   	8.0 0.8* 	-       -    	 12 4 		13 2		-       -       -       -      	6 1 		-       -       -       -   
1006+46     	-       -   	6.3 0.6* 	-       -    	 12 1 		 8 1		-       -       -       -      	5 1 		-       -       -       -   
1023+55     	4.1	0.3	-   - 		4.8	0.4	<23 -  		 4 1		2.1	0.1	1.4	0.1	- -   		1.6	0.1	1.5	0.1 
1036+50	    	-       -    	9.2 1.0* 	-       -    	  7 1 		 5 1		-       -       -       -      	3 1 		-       -       -       -   
1109+19	    	7.2	0.5	-   -      	5.7	0.3	  6 1 	     	 - -		2.8	0.1	2.4	0.1	- -   		1.7	0.1	1.5	0.1 
1110+43     	-       -    	1.2 0.2* 	-       -    	  - -  		 3 1		-       -       -       -      	3 1 		-       -       -       -   
1129+13	    	7.0	1.5	-   -	 	2.1	0.2	  - -  		 - -  		1.0	0.1	0.6	0.1	- -   		0.5	0.1	0.4	0.1 	     
1157+22	    	2.4	0.1	-   -	 	2.1	0.1	  - -		 - -  		2.2	0.1	1.9	0.1	- -   		1.3	0.1	1.1	0.1 	     
1332+00     	2.7	0.2	-   -	 	1.8	0.1	  - -  		 - -  		0.7	0.1	0.7	0.1	- -   		0.5	0.1	0.5	0.1 	     
1344+62	    	2.0	0.3	-   -	 	2.3	0.2	 <6 - 		 - -  		0.9	0.1	0.7	0.1	- -   		-	-	-	-   	     
1348+17     	2.0	0.3	-   -	 	1.7	0.1	  4 1 		 - -  		3.1	0.2	3.0	0.2	- -   		2.6	0.1	2.5	0.2 
1506+53     	-       -      14.6 1.5* 	-       -    	 14 3 		 - -  		-       -       -       -      	7 2   		-       -       -       -   	     
1511+25     	-       -    	1.2 0.2* 	-       -    	  - -  	       <12 - 		-       -       -       -      	8 2 		-       -       -       -   
1659+21	       29.1   	1.5	-   -	 	24.6	1.3	 20 2 		16 4		12.1	0.6	10.2	0.5	- -   		7.9	0.5  	6.9	0.4 
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————



non-BAL QSOs
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
SOURCE	  	1.25		1.4		1.75		2.6		4.8		5		6		8.3		8.5		9.5
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————
0300+00		6.4	0.4	  -   -	        7.5	0.4	  6  1		-   -		4.3	0.2	3.5	0.2	-   -		1.4	0.1	1.3	0.1
0833+09		-       -    	126   12   	  -       -  	106  11		88  9  		-       -       -       -      	77  14 	 	-       -       -       -      
0840+34		-       -    	13.6  0.1 	  -       -  	 15  2		31  6  		-       -       -       -      	 8  1 	 	-       -       -       -      
0901+10		3.4	0.5	  -   -     	2.0	0.3	  -  -		-   -  		0.8	0.1	0.6	0.1	-   -     	0.4	0.1	0.3	0.1
0918+06		-       -    	26.5  2.6 	  -       -  	 43  4		36  4  		-       -       -       -      	23  4	 	-       -       -       -      
1017+34		-       -    	 2.6  0.3	  -       -  	  7  1		11  1  		-       -       -       -      	-   -     	-       -       -       -      
1102+53		-       -    	 5.6  0.6	  -       -  	  6  1		 6  1  		-       -       -       -      	 6  1 	 	-       -       -       -      
1125+57		2.3	0.2	 -	-	2.0	0.1	  -  -		-   -   	0.8	0.1	0.6	0.1	-   -	 	0.5	0.1	0.5	0.1
1150+42		3.0	0.2	 -	-	2.0	0.2	  -  -		-   -   	0.5	0.1	0.4	0.1	-   -	 	<0.3	-	<0.3	-
1249+15		2.4	0.3	 -	-	1.2	0.1	  -  -		-   -   	0.6	0.1	0.5	0.1	-   -	 	0.3	0.1	<0.3	-
1311+22		6.3	0.4	 -	-	5.4	0.3	  7  2 		-   -   	-	-	-	-  	-   -	 	1.4	0.1	1.3	0.1
1423+39		6.6	0.4	 -	-	10.4	0.6	<21  -		-   -   	11.4	0.8	9.5	0.5	-   -	 	7.4	0.4	6.8	0.3
1446+60		3.0	0.3	 -	-	2.4	0.2	 22  7		-   -   	1.4	0.1	1.3	0.1	-   -	 	0.7	0.1	0.6	0.1
1611+08		20.1	1.2	 -	-	16.6	0.9	  -  -		-   -   	14.2	0.7	14.2	0.7	-   - 	    	11.5	0.6	10.8	0.5
———————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————————





==> new_SEDs/SI_distribution_BALs.txt <==
-0.00 
-1.41 
-0.86 
-0.51 
-0.93 
-0.94 
-0.00 
-1.31 
-0.99 
-0.63 
-1.38 
-0.33 
-0.60 
1.07  
-0.80 


==> new_SEDs/SI_distribution_BALs_steep.txt <==
-0.00 
-1.41 
-0.86 
-0.51 
-0.93 
-0.94 
-0.00 
-1.31 
-0.99 
-0.63 
-1.38 
-0.33 
-0.60  
-0.80 


==> new_SEDs/SI_distrubution_nonBALs.txt <==
-2.11
-0.24
-2.47
-1.31
-0.82
0.74 
-0.00
-0.89
-1.73
-1.31
-1.36
-0.81
-1.31
-0.40


==> new_SEDs/SI_distrubution_nonBALs_steep.txt <==
-2.11
-0.24
-2.47
-1.31
-0.82
-0.00
-0.89
-1.73
-1.31
-1.36
-0.81
-1.31
-0.40


==> new_SEDs/SI_values.txt <==
0000+00		-0.00	0.29
0747+13		-1.41	0.37
1006+46		-0.86	0.38
1023+55		-0.51	0.13
1036+50		-0.93	0.63
1109+19		-0.94	0.11
1110+43		-0.00	0.77
1129+13		-1.31	0.36
1157+22		-0.99	0.15
1332+00		-0.63	0.40
1344+62		-1.38	0.30
1348+17		-0.33	0.12
1506+53		-0.60	0.58
1511+25		1.07	0.49
1659+21		-0.80	0.13


0300+00		-2.11	0.14
0833+09		-0.24	0.34
0840+34		-2.47	0.38
0901+10		-1.31	0.46
0918+06		-0.82	0.34
1017+34		0.74	0.28
1102+53		-0.00	0.38
1125+57		-0.89	0.38
1150+42		-1.73	0.88
1249+15		-1.31	0.61
1311+22		-1.36	0.48
1423+39		-0.81	0.14
1446+60		-1.31	0.26
1611+08		-0.40	0.12


==> new_SEDs/fits_comments.txt <==
*******************************
BALs
*******************************



Source		S.I.	S.I._err	S.I. freqs	fit_type	Comment
--------------------------------------------------------------------------------------------------------
0000+00		-0.00	0.29		5   / 8.5	L		P gives a concave parabola
0747+13		-1.41	0.37		4.8 / 8.3	P		-
1006+46		-0.86	0.38		4.8 / 8.3	P		-
1023+55		-0.51	0.13		5   / 8.5	P		two highest freqs excluded (different component)
1036+50		-0.93	0.63		4.8 / 8.3	P		-   
1109+19		-0.94	0.11		5   / 8.5	P		-
1110+43		-0.00	0.77		4.8 / 8.3	P		inverted/flat spectrum
1129+13		-1.31	0.36		5   / 8.5	P		1.4 GHz excluded (different component)
1157+22		-0.99	0.15		5   / 8.5	P		1.4 GHz excluded (different component)
1332+00		-0.63	0.40		5   / 8.5	L		P gives a concave parabola
1344+62		-1.38	0.30		5   / 6  	P		-
1348+17		-0.33	0.12		5   / 8.5	P		1.4 GHz excluded (different component)
1506+53		-0.60	0.58		2.6 / 8.3	P		
1511+25		1.07	0.49		1.4 / 8.3	L		2 points, inverted spectrum
1659+21		-0.80	0.13		5   / 8.5	P		-
--------------------------------------------------------------------------------------------------------			    



Source		Peak (GHz)	P_reduced_X^2	L_reduced_X^2
-------------------------------------------------------------------
0000+00:        7.5058944      0.22696462       1.1491221
0747+13:        3.1489213      0.17449220       4.4667014
1006+46:        3.0277398       1.4200699       11.405630
1023+55:        1.9995196       1.8246395       7.6171516
1036+50:       0.56556111     0.021696184      0.14481020
1109+19:       0.29614654      0.61214684       1.5955978
1110+43:        6.3118939   1.0887548e-27      0.15867151
1129+13:       0.97523571      0.80640247       1.1478506
1157+22:        3.0543180    0.0052226073       11.834878
1332+00:        27.445465      0.13956552      0.52237792
1344+62:        1.7711150      0.14630229       1.9966917
1348+17:        4.8578551      0.96248195       7.0567613
1506+53:        1.7023931   1.0678057e-26      0.37884456
1511+25:        4.8578551   		-	4.7216056e-30
1659+21:       0.16451743      0.24667952      0.77163727
-------------------------------------------------------------------




*******************************
Comparisons
*******************************



Source		S.I.	S.I._err	S.I. freqs	fit_type	Comment
--------------------------------------------------------------------------------------------------------
0300+00		-2.11	0.14		5   / 8.5	P		-
0833+09		-0.24	0.34		4.8 / 8.3	L		flat spectrum
0840+34		-2.47	0.38		4.8 / 8.3	P		1.4 GHz excluded (different component)
0901+10		-1.31	0.46		5   / 8.5	L		-
0918+06		-0.82	0.34		4.8 / 8.3	P		-
1017+34		0.74	0.28		2.6 / 4.8	P		-
1102+53		-0.00	0.38		4.8 / 8.3	P		flat spectrum
1125+57		-0.89	0.38		5   / 8.5	P		two highest freqs excluded (different component)
1150+42		-1.73	0.88		5   / 8.5	L		Extremely low parabola peak, linear fit makes more sense
1249+15		-1.31	0.61		5   / 8.5	P		two lowest freqs excluded (different component)
1311+22		-1.36	0.48		2.6 / 8.5	P		-
1423+39		-0.81	0.14		5   / 8.5	P		-
1446+60		-1.31	0.26		5   / 8.5	P		-
1611+08		-0.40	0.12		5   / 8.5	P		flat spectrum
--------------------------------------------------------------------------------------------------------


Source		Peak (GHz)	P_reduced_X^2	L_reduced_X^2
-------------------------------------------------------------------
0300+00:        2.1301613       1.6954807       25.725371
0833+09:        15585280.    0.0054282962    0.0045143225
0840+34:        4.2628942   2.7272215e-24       12.225390
0901+10:     0.0024192086      0.38386202      0.32963928
0918+06:        3.1543156      0.18646808       5.9412610
1017+34:        5.9806247   3.7054978e-25       1.3689873
1102+53:        4.8869546    0.0038741570     0.019569843
1125+57:       0.84322045     0.025218691      0.87744305
1150+42:    0.00016761905    0.0046906462     0.019571287
1249+15:        3.1018016   7.1017369e-22     0.011977172
1311+22:       0.71063144       1.0421219       1.7269494
1423+39:        3.3618229       1.1999933       15.560210
1446+60:        1.2839103       1.1732614       2.5245840
1611+08:       0.87951990       1.4711106       1.6889464
-------------------------------------------------------------------


==> new_SEDs/spix_fluxes.txt <==
0000+00		5   	8.5	 0.8	0.1	0.8	0.1  
0747+13		4.8 	8.3	13 	2	6 	1     
1006+46		4.8 	8.3	 8 	1	5 	1     
1023+55		5 	8.5	 2.1	0.1	1.6	0.1  
1036+50		4.8 	8.3	 5 	1	3 	1     
1109+19		5   	8.5 	 2.8	0.1	1.7	0.1  
1110+43		4.8 	8.3	 3 	1	3 	1     
1129+13		5   	8.5	 1.0	0.1	0.5	0.1  
1157+22		5   	8.5	 2.2	0.1	1.3	0.1  
1332+00		5   	8.5	 0.7	0.1	0.5	0.1  
1344+62		5   	6	 0.9	0.1	0.7	0.1    	      
1348+17		5   	8.5	 3.1	0.2	2.6	0.1  
1506+53		2.6   	8.3	 14 	3	7	2	 	      
1511+25		1.4 	8.3	 1.2 	0.2 	8 	2
1659+21		5 	8.5	12.1	0.6	7.9	0.5
0300+00		5	8.5	4.3	0.2	1.4   	0.1
0833+09		4.8	8.3	88  	9  	77    	14 	 
0840+34		4.8	8.3	31  	6  	8     	1 	 
0901+10		5	8.5	0.8  	0.1	0.4   	0.1
0918+06		4.8	8.3	36  	4  	23    	4	 
1017+34		2.6	4.8	 7  	1    	11    	1 
1102+53		4.8	8.3	 6  	1  	6     	1 	 
1125+57		5	8.5	0.8  	0.1	0.5   	0.1
1150+42		5	8.5	0.5  	0.1	0.2   	0.1
1249+15		5	8.5	0.6  	0.1	0.3   	0.1
1311+22		2.6	8.5	 7  	2   	1.4   	0.1
1423+39		5	8.5	11.4 	0.8	7.4   	0.4
1446+60		5	8.5	1.4  	0.1	0.7   	0.1
1611+08		5	8.5	14.2 	0.7	11.5  	0.6

